Building Statistical Shape Spaces for 3D Human Modeling

Statistical models of 3D human shape and pose learned from scan databases have developed into valuable tools to solve a variety of vision and graphics problems. Unfortunately, most publicly available models are of limited expressiveness as they were learned on very small databases that hardly reflect the true variety in human body shapes. In this paper, we contribute by rebuilding a widely used statistical body representation from the largest commercially available scan database, and making the resulting model available to the community (visit http://humanshape.mpi-inf.mpg.de). As preprocessing several thousand scans for learning the model is a challenge in itself, we contribute by developing robust best practice solutions for scan alignment that quantitatively lead to the best learned models. We make implementations of these preprocessing steps also publicly available. We extensively evaluate the improved accuracy and generality of our new model, and show its improved performance for human body reconstruction from sparse input data.

==> ResponseToReviewers.txt <==
We thank both reviewers for valuable feedback. Both reviewers
appreciate our contribution noting that "this study and the results
are relevant" (R1) and "the article is well written" and "does not
contain weak points" (R3). We hope to address the concerns of R1 by
providing detailed answers below and thoroughly revising our
submission.

Reviewer #1

1. Q: Why linear blend skinning weights?

A: S-SCAPE model decouples shape and posture modeling by learning body
shape variations from human scans in standard posture and using
articulated skeleton to model posture variations. Linear blend
skinning weights are used to attach the surface to the skeleton bones.
Such decoupling of shape and pose modeling significantly simplifies
the modeling and makes body reconstruction much more efficient,
compared to original SCAPE. While original SCAPE provides finer level
of non-rigid posture dependent surface deformations such as muscle
bulging, it requires solving a prohibitively expensive optimization
problem to reconstruct the mesh surface. We argue that for many
applications in computer vision and graphics, such as e.g. synthetic
data generation, clothing simulation, image/video re-touching, or
shape reconstruction from partial data, this level of detail is not
required, and simpler, computationally more efficient S-SCAPE shape
spaces can be successfully used.

2. Q: Why is the smoothing term a good choice in terms of realism?

A: The smoothness term used during non-rigid template fitting (NRD)
(Sec. 3.1) does not enforce the smoothness of the deformed surface
itself, but rather encourages smoothness of the actual deformation
applied to the template surface. In particular, it requires affine
transformations applied to the connected vertices to be as similar as
possible. Furthermore, the proposed NRD approach proceeds iteratively
and smoothness weights are relaxed in each new iteration, which makes
the data term dominate towards the end of the fitting process. This
allows to avoid excessive over-smoothing of the fitted surfaces. We
agree that NRD is a model free process and thus may potentially
produce unrealistic deformations. However, in the proposed approach
NRD is used as the last fitting step to refine surface details, while
most of the fitting is achieved during the initial step of fitting the
learned human shape space to the target scan (Sec. 3.2). Model-based
fitting results into a sample mesh that is conform with the learned
human shape and pose spaces while being already close to the target
human scan. With each new bootstrapping iteration (Sec. 3.3) the
learned shape model becomes richer and more representative of human
shapes and thus is able to better fit the template in the subsequent
iteration, which diminishes the contribution of NRD in the entire
fitting process.

3. Q: Sections 3.3 and 3.4 are unclear.

A: Thank you for your feedback, we re-wrote both sections to make the
explanations more clear.

4. Q: Not sure what graphs convey.

A: In our experiments we report both the proportion of vertices
falling below a certain threshold and the distance per vertex averaged
over all fitted templates. To that end, for each fitted scan, we
compute distances between each vertex in target scan and closest
vertex in the fitted scan. We then accumulate all distances and plot
(a) the proportion of fitted vertices falling below a distance
threshold, where proportion of vertices increases with the increased
distance threshold (c.f. Fig. 1 (a), Fig. 2 (a), Fig. 5); and (b)
average distance per vertex, where distances are color-coded from blue
(smallest) to red (largest) (c.f. Fig. 1 (b), Fig. 2 (b), and Fig. 6).

5. Q: Correct typos in "vertices" throughout.

A: We updated all plots with correct spelling.

6. Q: Figures 4-5 not clear.

A: Fig. 4 shows qualitative comparison of the first 5 PCA coefficients
across the proposed shape spaces and the competitor S-SCAPE
[18]. Major modes of shape variation by S-SCAPE [18] (row 1) are
affected by global and local posture-related deformations, while
variations in the proposed shape space (row 2) are mostly due to
actual shape changes, which is achieved due to better template fitting
procedure and a more representative training set. Finally, minor shape
variations due to posture (row 2, coefficients 3-5) are completely
removed after posture normalization (rows 3-4).

In Fig. 5 we quantitatively evaluate the proposed shape spaces on the
task of body shape reconstruction from partial data. For each subject,
a high-resolution laser scan was captured and used to determine
"ground truth" [17]. Following the evaluation protocol of Helten et
al. [17] we first fit a shape space to the depth data, then fit shape
space to the ground truth scan, and finally compute the fitting error
as a vertex-to-vertex Euclidean distance between the vertices of the
depth-fitted mesh and the ground truth-fitted mesh.

7. Q: More rigorous narrative is needed to appreciate the contribution.

A: Thank you for your feedback. We thoroughly revised the paper to
make the exposition more clear.

Reviewer #3

Q: The article is well written in English and good for Pattern
Recognition to know statistical 3D human-body reconstruction. I could
not find very weak points of your research descriptions for the
approach display by a article.

A: We thank R3 for appreciating our contribution.


==> biography.txt <==
Leonid Pishchulin received his Masters degree in Computer Science from
RWTH Aachen University, Germany, in 2010. Since 2010 he is a PhD
student in Computer Vision and Multimodal Computing group, Max Planck
Institute for Informatics, Germany. His research interests are
articulated human pose estimation, articulated people detection and 3D
human body shape modeling.
  
Stefanie Wuhrer received her M.Sc. and Ph.D. degrees in Computer
Science from Carleton University in Canada in 2006 and 2009,
respectively. She is a research scientist in the Morpheo team at INRIA
Grenoble Rhone-Alpes. Her research interests include geometry
processing, shape analysis, and human body and face modeling.

Thomas Helten, after receiving his M.Sc. (Diploma) from Bonn
University in 2008, conducted research at Max Planck Institute for
Informatics in analysing and reconstructing human shape and motion
from multi-modal sensor input. Receiving a scholarship from JSPS, he
did an internship at Keio University, Japan in 2012. He finished his
Ph.D. in 2013 and took a position in industry in 2014.

Christian Theobalt is a Professor of Computer Science and the head of
the research group ``Graphics, Vision, & Video'' at the
Max-Planck-Institute for Informatics, Saarbruecken, Germany. He is
also a professor at Saarland University. From 2007 until 2009 he was a
Visiting Assistant Professor at Stanford University.  His research
lies on the boundary between Computer Vision and Computer
Graphics. For instance, he works on 4D scene reconstruction,
marker-less motion capture, machine learning for graphics and vision,
and new sensors for 3D acquisition. Christian received several awards,
for instance the Otto Hahn Medal of the Max-Planck Society (2007), the
EUROGRAPHICS Young Researcher Award (2009), the German Pattern
Recognition Award (2012), and an ERC Starting Grant (2013). He is also
a co-founder of theCaptury (www.thecaptury.com).

Bernt Schiele received the masters degree in computer science from the
University of Karlsruhe and INP Grenoble in 1994 and the PhD degree
from INP Grenoble in computer vision in 1997. He was a postdoctoral
associate and visiting assistant professor with MIT between 1997 and
2000. From 1999 until 2004, he was an assistant professor with ETH
Zurich and, from 2004 to 2010, he was a full professor of computer
science with TU Darmstadt. In 2010, he was appointed a scientific
member of the Max Planck Society and the director at the Max Planck
Institute for Informatics. Since 2010, he has also been a professor at
Saarland University. His main interests are computer vision,
perceptual computing, statistical learning methods, wearable
computers, and integration of multimodal sensor data. He is
particularly interested in developing methods which work under
realworld conditions.


==> highlights.txt <==
- Expressive 3D human shape models are proposed.

- The models are learned from the largest available dataset of laser
  scans.

- Various template fitting and posture normalization approaches are
  evaluated.

- High quality of the learned shape spaces is empirically
  demonstrated.

- Proposed models and code to data pre-processing and model fitting
  are released.


==> reviews.txt <==
Reviewers' comments:

Reviewer #1: This paper studies the efficacy of several heuristics for
building a good statistical body representation. None of the
heuristics is considerably groundbreaking (the authors themselves
disclaim it), and I think there might be room for improvement since
some choices seem ad-hoc (why linear skinning blend weights? and why
is the smoothing term a good choice in term of realism?)

But the above is not that problematic. The problem of this paper is
exposition. As someone more remotely related to the community of
pattern recognition, I found this paper really hard to
follow. Certainly, some key illustrations would demonstrate a big part
of the principles without resorting to lengthy textual
explanations. Sections 3.3 and 3.4 are examples of such. I am also not
sure what the graphs convey exactly - are they a histogram of
#vertices with a given error? if so, isn't it flipped? (also, correct
"verteces" throughout). Figure 4 constitutes a big page, but I don't
get what is depicted in sense of comparison: are some of them more
"ground truth" then others?

It seems like this study and the results are relevant, judging by the
error plots. But I feel that a more rigorous narrative is needed to
appreciate the contribution.

Reviewer #3: The article is well written in English and good for
Pattern Recognition to know statistical 3D human-body reconstruction.
I could not find very weak points of your research descriptions for
the approach display by a article.


==> title.txt <==
Building Statistical Shape Spaces for 3D Human Modeling

Leonid Pishchulin, Stefanie Wuhrer, Thomas Helten, Christian Theobalt, Bernt Schiele

Abstract: Statistical models of 3D human shape and pose learned from
  scan databases have developed into valuable tools to solve a variety
  of vision and graphics problems. Unfortunately, most publicly
  available models are of limited expressiveness as they were learned
  on very small databases that hardly reflect the true variety in
  human body shapes. In this paper, we contribute by rebuilding a
  widely used statistical body representation from the largest
  commercially available scan database, and making the resulting model
  available to the community (visit
  http://humanshape.mpi-inf.mpg.de). As preprocessing several thousand
  scans for learning the model is a challenge in itself, we contribute
  by developing robust best practice solutions for scan alignment that
  quantitatively lead to the best learned models. We make
  implementations of these preprocessing steps also publicly
  available. We extensively evaluate the improved accuracy and
  generality of our new model, and show its improved performance for
  human body reconstruction from sparse input data.

